Simulation software for 'Simulating Dynamical Features of Escape Panic'

Simulation software used to produce results in cond-mat/0009448 -- published as Helbing et.al, Simulating Dynamical Features of Escape Panic, Nature 407, 487-490 (2000) -- has been made available via the website of the publication at http://angel.elte.hu/panic

==> software/00_COPYING.txt <==
Copyright (c) 2003 Dirk Helbing <helbing@trafficforum.de>
                   Illes Farkas <fij@elte.hu>
                   Tamas Vicsek <vicsek@angel.elte.hu>

All rights reserved.

Redistribution and use in source and binary forms, with or without
modification, are permitted provided that the following conditions
are met:

1. Redistributions of source code must retain the above copyright
   notice, this list of conditions and the following disclaimer.

2. Redistributions in binary form must reproduce the above copyright
   notice, this list of conditions and the following disclaimer in the
   documentation and/or other materials provided with the distribution.

3a. If you have answered "YES" to the question "Are you a non-profit
    user?", then the following further conditions apply:

    - Any product using ideas or parts of the software provided will
      also be made available free if charge.

    - Any scientific publication using ideas or parts of the software
      will indicate the source: the webpage http://angel.elte.hu/panic
      and the publication supported by the webpage.  

3b. If you have answered "NO" to the question "Are you a non-profit
    user?", then the following further conditions apply:

    - Any product using ideas or parts of the software will indicate
      the source: this webpage and the publication supported by this
      webpage.  

    - Any scientific publication using ideas or parts of the software
      will indicate the source: the webpage http://angel.elte.hu/panic
      and the publication supported by the webpage.  


THIS SOFTWARE IS PROVIDED BY THE AUTHORS ``AS IS'' AND ANY EXPRESS OR
IMPLIED WARRANTIES, INCLUDING, BUT NOT LIMITED TO, THE IMPLIED WARRANTIES
OF MERCHANTABILITY AND FITNESS FOR A PARTICULAR PURPOSE ARE DISCLAIMED.
IN NO EVENT SHALL THE AUTHORS BE LIABLE FOR ANY DIRECT, INDIRECT,
INCIDENTAL, SPECIAL, EXEMPLARY, OR CONSEQUENTIAL DAMAGES (INCLUDING, BUT
NOT LIMITED TO, PROCUREMENT OF SUBSTITUTE GOODS OR SERVICES; LOSS OF USE,
DATA, OR PROFITS; OR BUSINESS INTERRUPTION) HOWEVER CAUSED AND ON ANY
THEORY OF LIABILITY, WHETHER IN CONTRACT, STRICT LIABILITY, OR TORT
(INCLUDING NEGLIGENCE OR OTHERWISE) ARISING IN ANY WAY OUT OF THE USE OF
THIS SOFTWARE, EVEN IF ADVISED OF THE POSSIBILITY OF SUCH DAMAGE.


==> software/00_README.txt <==

The software in this directory is a supplement to the article

	Dirk Helbing, Illes J. Farkas, and Tamas Vicsek:
	Simulating dynamical features of escape panic.
	Nature   407, 487-490 (2000). 


The webpage of the article is at

	http://angel.elte.hu/panic


Documentation:

	0, the source code is in plain text format and
	   the files were compiled and run on various Linux systems 
	1, read the documented parameter list in the file sd.par
	2, read sd.c, which is the main program
	3, sd_lib.c contains the procedures
	4, sd_crunch.c is the equivalent of sd.c 
	   for number-crunching (no images) 
	5, primary data output format is X11 images
	6, secondary output format: eps images
	7, another possible format: a compact output file containing 
	   all coordinates of all particles (to be used to create a movie file)


The file 'nrutil.c' was downloaded from the following public URL:
	http://www.nr.com/pubdom/nrutil.c.txt




==> software/sd.dat <==
UpdNum, SimTime, N, <E>
0	0	200	1

